Finite type invariants of cyclic branched covers

Updated rerefences and introduction. Given a knot in an integer homology sphere, one can construct a family of closed 3-manifolds (parametrized by the positive integers), namely the cyclic branched coverings of the knot. In this paper we give a formula for the the Casson-Walker invariants of these 3-manifolds in terms of residues of a rational function (which measures the 2-loop part of the Kontsevich integral of a knot) and the signature function of the knot. Our main result actually computes the LMO invariant of cyclic branched covers in terms of a rational invariant of the knot and its signature function. Revised version.

==> draws/2beads.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(634,1239)(0,-10)
\put(68,912){\blacken\ellipse{120}{120}}
\put(68,912){\ellipse{120}{120}}
\put(73,312){\blacken\ellipse{120}{120}}
\put(73,312){\ellipse{120}{120}}
\path(73,12)(73,1212)
\put(373,837){\makebox(0,0)[lb]{$e^h$}}
\put(373,237){\makebox(0,0)[lb]{$e^k$}}
\end{picture}
}


==> draws/2beads2.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(704,1239)(0,-10)
%\put(68,912){\blacken\ellipse{120}{120}}
\put(68,687){$\bullet$}%\ellipse{120}{120}}
%\put(68,312){\blacken\ellipse{120}{120}}
\put(68,312){$\bullet$}%\ellipse{120}{120}}
\path(143,12)(143,1212)
\path(68,1137)(143,1212)(218,1137)
\put(443,837){\makebox(0,0)[lb]{$e^k$}}
\put(443,237){\makebox(0,0)[lb]{$e^h$}}
\end{picture}
}


==> draws/3t2.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(711,1542)(0,-10)
%\put(75,312){\blacken\ellipse{120}{120}}
\put(75,312){$\bullet$}%\ellipse{120}{120}}
%\put(75,687){\blacken\ellipse{120}{120}}
\put(75,687){$\bullet$}%\ellipse{120}{120}}
\path(150,12)(150,1212)
\path(75,1137)(150,1212)(225,1137)
\put(450,837){\makebox(0,0)[lb]{$e^k$}}
\put(450,237){\makebox(0,0)[lb]{$e^h$}}
\end{picture}
}


==> draws/ddline.eepic <==
\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(1224,398)(0,-10)
\put(612,113){\ellipse{212}{212}}
\dashline{60.000}(12,113)(1212,113)
\put(462,263){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}t}}}}}
\end{picture}
}


==> draws/dline.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(1224,398)(0,-10)
\put(612,113){$\bullet$}%\ellipse{212}{212}}
\dashline{60.000}(12,113)(1212,113)
\put(462,263){\makebox(0,0)[lb]{$t$}}
\end{picture}
}


==> draws/loghopf3.eepic <==
\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(616,1239)(0,-10)
\put(308,912){\ellipse{600}{300}}
\put(308,537){\ellipse{600}{300}}
\path(308,312)(308,12)
\put(308,1062){\whiten\ellipse{120}{120}}
\put(308,1062){\ellipse{120}{120}}
\put(323,687){\whiten\ellipse{120}{120}}
\put(323,687){\ellipse{120}{120}}
\path(308,1212)(308,837)
\path(308,687)(308,462)
\end{picture}
}


==> draws/longhopf.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(908,1242)(0,-10)
\put(600,612){\ellipse{600}{300}}
\path(600,387)(600,12)
\put(225,1137){\makebox(0,0)[lb]{$x$}}
\put(0,537){\makebox(0,0)[lb]{$k$}}
\put(600,762){\whiten\ellipse{120}{120}}
\put(600,762){\ellipse{120}{120}}
\path(600,1212)(600,537)
\end{picture}
}


==> draws/longhopf2.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(916,1239)(0,-10)
\put(458,612){\ellipse{600}{300}}
\put(458,612){\ellipse{900}{600}}
\path(458,237)(458,12)
\put(458,762){\whiten\ellipse{120}{120}}
\put(458,762){\ellipse{120}{120}}
\put(473,912){\whiten\ellipse{120}{120}}
\put(473,912){\ellipse{120}{120}}
\path(458,1212)(458,537)
\end{picture}
}


==> draws/longhopf3.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(616,1239)(0,-10)
\put(308,912){\ellipse{600}{300}}
\put(308,537){\ellipse{600}{300}}
\path(308,312)(308,12)
\put(308,1062){\whiten\ellipse{120}{120}}
\put(308,1062){\ellipse{120}{120}}
\put(323,687){\whiten\ellipse{120}{120}}
\put(323,687){\ellipse{120}{120}}
\path(308,1212)(308,837)
\path(308,687)(308,462)
\end{picture}
}


==> draws/strut2.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(636,2259)(0,-10)
\path(12,2154)(12,1554)
\path(12,654)(12,54)
\path(12,1554)(12,654)
\put(237,54){\makebox(0,0)[lb]{$x_j^{(s)}$}}
\put(237,2079){\makebox(0,0)[lb]{$x_i^{(r)}$}}
\end{picture}
}


==> draws/strut3.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(467,2259)(0,-10)
\path(12,2154)(12,1554)
\path(12,654)(12,54)
\path(12,1554)(12,654)
\put(237,54){\makebox(0,0)[lb]{$x_j$}}
\put(237,2079){\makebox(0,0)[lb]{$x_i$}}
\end{picture}
}


==> draws/strutarrow.eepic <==
\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(194,959)(0,-10)
\put(97,472){\blacken\ellipse{160}{160}}
\put(97,472){\ellipse{160}{160}}
\thicklines
\path(97,22)(97,922)
\path(22,772)(97,922)(172,772)
\end{picture}
}


==> draws/treplace0.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(588,1539)(0,-10)
\put(87,762){$\bullet$}%\ellipse{150}{150}}
\dashline{60.000}(87,1512)(87,12)
\path(12,1437)(87,1512)(162,1437)
\put(312,87){\makebox(0,0)[lb]{$a$}}
\put(312,1287){\makebox(0,0)[lb]{$a+1$}}
\put(312,687){\makebox(0,0)[lb]{$t$}}
\end{picture}
}


==> draws/treplace2.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(896,1539)(0,-10)
\put(87,762){$\bullet$}%\ellipse{150}{150}}
\dashline{60.000}(87,1512)(87,12)
\path(12,1437)(87,1512)(162,1437)
\put(312,687){\makebox(0,0)[lb]{$1/q(t^p)$}}
\put(387,1287){\makebox(0,0)[lb]{$a$}}
\put(387,12){\makebox(0,0)[lb]{$a$}}
\end{picture}
}


==> draws/wcoup.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(2124,2259)(0,-10)
\path(12,1554)(12,654)(2112,654)
	(2112,1554)(12,1554)
\path(1062,2154)(1062,1554)
\path(1062,654)(1062,54)
\put(1212,2079){\makebox(0,0)[lb]{$x_i$}}
\put(1212,54){\makebox(0,0)[lb]{$x_j$}}
\put(237,879){\makebox(0,0)[lb]{$W_{ij}(t)$}}
\end{picture}
}


==> draws/wcoupinv.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(2124,2259)(0,-10)
\path(12,1554)(12,654)(2112,654)
	(2112,1554)(12,1554)
\path(1062,2154)(1062,1554)
\path(1062,654)(1062,54)
\put(162,804){\makebox(0,0)[lb]{$W_{ij}^{-1}(t)$}}
\put(1212,2079){\makebox(0,0)[lb]{$x_i$}}
\put(1212,54){\makebox(0,0)[lb]{$x_j$}}
\end{picture}
}


==> draws/wcoupinv.orig.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(1824,2259)(0,-10)
\path(912,2154)(912,1554)
\path(912,654)(912,54)
\path(12,1554)(12,654)(1812,654)
	(1812,1554)(12,1554)
\put(162,804){\makebox(0,0)[lb]{$W_{ij}^{-1}(t)$}}
\put(1137,54){\makebox(0,0)[lb]{$x_j$}}
\put(1137,2079){\makebox(0,0)[lb]{$x_i$}}
\end{picture}
}

